Rotation curves and dynamical masses of MaNGA barred galaxies

In this paper we analyse a sample of 46 barred galaxies of MaNGA. Our goal is to investigate the stellar kinematics of these galaxies and obtain their rotation curves. Additionally, we aim to derive the total stellar and dynamical masses, as well as the maximum rotation velocity, in order to examine their distributions and scaling relations. Using the Pipe3D dataproducts publicly available we obtained the rotation curves, which were fitted considering two components of an axisymmetric Miyamoto-Nagai gravitational potential. We found a wide range of the maximum rotation velocities (117 - 340 km s -1 ), with a mean value of 200 km s -1 . In addition we found that the total stellar and dynamical masses are in the range of log(M star /M sun ) = 10.1 - 11.5, with a mean value of log(M star /M sun ) = 10.8, and log(M dyn /M sun ) = 10.4 - 12.0, with a mean value of log(M dyn /M sun ) = 11.1, respectively. We found a strong correlation between dynamical mass and maximum velocity, between maximum velocity and magnitude, and between stellar mass and maximum velocity. According to these results, barred galaxies exhibit similar behaviour to that of normal spiral galaxies with respect to these relations, as well as in terms of the distribution of their dynamical mass and maximum rotation velocity. Ho we ver, we found that the distribution of stellar masses of barred galaxies is statistically different from other samples including non-barred galaxies. Finally, analysing the galaxies that show nuclear activity, we find no difference with the rotation curves of normal galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
